Observing imprints of black hole event horizon on X-ray spectra

A fundamental difference between a neutron star (NS) and a black hole (BH) is the absence of a physical surface in the latter. For this reason, any remaining kinetic energy of the matter accreting onto a BH is advected inside its event horizon. In the case of an NS, on the contrary, accreting material is decelerated on the NS surface, and its kinetic energy is eventually radiated away. Copious soft photons produced by the NS surface will affect the properties of the Comptonised component dominating spectra of X-ray binaries in the hard state. Thus, parameters of the Comptonised spectra -- the electron temperature $kT_{\rm e}$ and the Compton $y$-parameter, could serve as an important tool for distinguishing BHs from NSs. In this paper, we systematically analyse heretofore the largest sample of spectra from the BH and NS X-ray binaries in the hard state for this purpose, using archival RXTE/PCA and RXTE/HEXTE observations. We find that the BHs and NSs occupy distinctly different regions in the $y-kT_{\rm e}$ plane with NSs being characterised by systematically lower values of $y$-parameter and electron temperature. Due to the shape of the boundary between BHs and NSs on the $y-kT_{\rm e}$ plane, their one-dimensional $y$ and $kT_{\rm e}$ distributions have some overlap. A cleaner one parameter diagnostic of the nature of the compact object in X-ray binaries is provided by the Compton amplification factor $A$, with the boundary between BHs and NSs lying at $A\approx 3.5-4$. This is by far the most significant detection of the imprint of the event horizon on the X-ray spectra for stable stellar-mass BHs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
